Semantic Joint Source Channel Coding for Distributed Subsurface Imaging in Multi-Agent Systems

Multi-agent systems (MASs) are a promising solution for autonomous exploration tasks in hazardous or remote environments. In such settings, communication among agents is essential to ensure collaborative task execution, yet conventional approaches treat exploration and communication as decoupled subsystems. This work presents an approach that tightly integrates semantic communication into the MAS exploration process, adapting the communication system to the exploration methodology to improve overall task performance. Specifically, we investigate the application of semantic joint source-channel coding (JSCC) with over-the-air computation (AirComp) for distributed function computation for the application of cooperative subsurface imaging using the adapt-then-combine full waveform inversion (ATC-FWI) algorithm. Our results demonstrate that semantic JSCC significantly outperforms classical digital communication and conventional JSCC approaches, especially in high-connectivity networks. Furthermore, incorporating side information at the receiving agent enhances communication efficiency and imaging accuracy, a feature previously unexplored in MAS-based exploration. We validate our approach through a use case inspired by subsurface anomaly detection, showing measurable improvements in imaging performance per agent. This work underscores the potential of semantic communication in distributed multi-agent exploration to improve overall exploration accuracy and efficiency.

==> tikz/png_images/block_anomaly_difference_to_perfect_comm_a.tikz <==
\pgfplotsset{every axis title/.append style={at={(0.5,0.86)}}}
\begin{tikzpicture}

\begin{groupplot}[
    group style={group size=2 by 4, vertical sep=0.6cm, horizontal sep=0.4cm},
    width=4cm, height=2cm,
    tick pos=left
]

% Here the 7 plots
\nextgroupplot[title={Ground truth}, ylabel={depth  $[\SI{}{ \meter }]$}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,ytick={0,25,50},
yticklabels={-100,-50,0},
xticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-007.png};


\nextgroupplot[title={Error-free communication}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,
yticklabels={},
xticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-008.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);


\nextgroupplot[title={Semantic JSCC AirComp}, ylabel={}, xmin=-0.5, xmax=100.5, ymin=-0.5, ylabel={depth  $[\SI{}{ \meter }]$}, ymax=50.5,xticklabels={},ytick={0,25,50},yticklabels={},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-016.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={Semantic JSCC}, xmin=-0.5, xmax=100.5,  ymin=-0.5, ymax=50.5,yticklabels={},xticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-017.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

\nextgroupplot[title={Distributed JSCC}, xmin=-0.5, xmax=100.5, ymin=-0.5, ylabel={depth  $[\SI{}{ \meter }]$},  ymax=50.5,xticklabels={},ytick={},yticklabels={},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-018.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={JSCC}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5, yticklabels={}, xticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-019.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

\nextgroupplot[title={JSCC (no side info)}, xmin=-0.5, xmax=100.5, ymin=-0.5, ylabel={depth  $[\SI{}{ \meter }]$}, ymax=50.5,yticklabels={},xticklabels={},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-020.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);


\nextgroupplot[title={Digital (no side info)}, xmin=-0.5, xmax=100.5, ymin=-0.5,ymax=50.5,xticklabels={},yticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-DIGITAL.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);





\end{groupplot}

% Add a horizontal colorbar manually and position it above the group plot


\node at (2.5,3.50) {\footnotesize
  \begin{axis}[
    hide axis,
    scale only axis,
    width=4cm,
    height=0.2cm,
    colormap={grayscale}{rgb(0cm)=(1,1,1);rgb(1cm)=(0,0,0)},
    colorbar horizontal,
    colorbar style={
      xlabel={velocity $[\SI{}{\kilo\meter\per\second}]$},
      width=3.73cm,
      height=0.2cm,
      xtick pos=top,
      xtick style={color=black},
      xlabel style={yshift=+4.2em,font=\footnotesize},
    },
    point meta min=1.2,
    point meta max=3.2
  ]
  \addplot [draw=none] coordinates {(0,0)};
  \end{axis}
};

\end{tikzpicture}


==> tikz/png_images/block_anomaly_difference_to_perfect_comm_b.tikz <==
\pgfplotsset{every axis title/.append style={at={(0.5,0.86)}}}
\begin{tikzpicture}

\begin{groupplot}[
    group style={group size=2 by 3, vertical sep=0.6cm, horizontal sep=0.4cm},
    width=4cm, height=2cm,
    tick pos=left
]


\nextgroupplot[title={Semantic JSCC AirComp}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5 , ylabel={depth  $[\SI{}{ \meter }]$},
yticklabels={},
xticklabels={},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-009.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={Semantic JSCC}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,xticklabels={},yticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-010.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={Distributed JSCC}, xmin=-0.5, xmax=100.5, ymin=-0.5,  ylabel={depth  $[\SI{}{ \meter }]$}, ymax=50.5,yticklabels={},xticklabels={},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-011.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={JSCC}, xlabel={}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,xtick={0,25,50,75,100},xticklabels={},yticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-012.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

        
\nextgroupplot[title={JSCC (no side info)}, xlabel={distance $[\SI{}{ \meter }]$}, ylabel={depth  $[\SI{}{ \meter }]$}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,
yticklabels={},
xtick={0,25,50,75,100},xticklabels={0,50,100,150,200},ytick={0,25,50},yticklabels={-100,-50,0}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-013.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);


\nextgroupplot[title={Digital (no side info)}, xlabel={distance $[\SI{}{ \meter }]$}, xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5,
yticklabels={},
xtick={0,25,50,75,100},xticklabels={0,50,100,150,200},yticklabels={}]
\addplot graphics[xmin=-0.5, xmax=100.5, ymin=-0.5, ymax=50.5] {tikz/png_images/image_grid_with_colorbar-DIGITAL_DIFFERENCE.png};
\draw[-{Latex[length=1.8mm, width=1.8mm]}, red, thick] 
        (axis cs:86,42) -- (axis cs:86,50);

\nextgroupplot[hide axis] % placeholder for spacing, or remove if not needed



\end{groupplot}

% Add a horizontal colorbar manually and position it above the group plot
\node[yshift=0cm,xshift=0cm] at (2.5,3.50) {\footnotesize
  \begin{axis}[
    hide axis,
    scale only axis,
    width=4cm,      % controls colorbar length
    height=0.2cm,    % controls bar thickness
    colormap/viridis,
    colorbar horizontal,
    colorbar style={
      width=3.73cm,
      height=0.2cm,
      xtick pos=top,
      xtick style={color=black},
      xticklabels={0,-0.8,-0.6,-0.4,-0.2,0,0.2},
      xlabel={\shortstack{velocity difference $[\SI{}{\kilo\meter\per\second}]$}},
      xlabel style={yshift=+4.2em,font=\footnotesize},
    },
    point meta min=-0.8,
    point meta max=0.20
  ]
  \addplot [draw=none] coordinates {(0,0)};
  \end{axis}
};


\end{tikzpicture}

